Another look at the dayside spectra of WASP-43b and HD 209458b: are there scattering clouds?

The search for clouds on the dayside of hot Jupiters has been disadvantaged due to hot Jupiters having a limited number of high quality space-based observations. To date, retrieval studies have found no evidence for grey clouds on the dayside, however none of these studies explored the impact of scattering clouds. In this study we reanalyse the dayside emission spectrum of the hot Jupiter WASP-43b considering the different Spitzer data in the literature. We find that, in 2 of the 4 data sets explored, retrieving with a model that contains a scattering cloud is favoured over a cloud free model by a confidence of 3.13 - 3.36 $\sigma$. The other 2 data sets finds no evidence for scattering clouds. We find that the retrieved H$_2$O abundance is consistent regardless of the Spitzer data used and is consistent with literature values. We perform the same analysis for the hot Jupiter HD 209458b and find no evidence for dayside clouds, consistent with previous studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
